Search for pair-produced massive coloured scalars in four-jet final states with the ATLAS detector in proton-proton collisions at sqrt(s) = 7 TeV

A search for pair-produced massive coloured scalar particles decaying to a four-jet final state is performed by the ATLAS experiment at the LHC in proton-proton collisions at sqrt(s) = 7 TeV. The analysed data sample corresponds to an integrated luminosity of 4.6 /fb. No deviation from the Standard Model is observed in the invariant mass spectrum of the two-jet pairs. A limit on the scalar gluon pair production cross-section of 70 pb (10 pb) is obtained at the 95% confidence level for a scalar gluon mass of 150 GeV (350 GeV). Interpreting these results as mass limits on scalar gluons, masses ranging from 150 GeV to 287 GeV are excluded at the 95% confidence level.

==> metadata.txt <==
TITLE: Search for pair-produced massive coloured scalars in four-jet final states with the ATLAS detector in proton-proton collisions at sqrt(s) = 7 TeV

ABSTRACT: A search for pair-produced massive coloured scalar particles decaying to a four-jet final state is performed by the ATLAS experiment at the LHC in proton-proton collisions at $\sqrt s = 7 TeV.  
The analysed data sample corresponds to an integrated luminosity of 4.6\,\ifb.
No deviation from the Standard Model is observed in the invariant mass spectrum of the two-jet pairs. 
A limit on the scalar gluon pair production cross-section of 70\,pb (10\,pb) is obtained at the 95\% confidence level for a scalar gluon mass of 150\,\GeV\ (350\,\GeV).
Interpreting these results as mass limits on scalar gluons, masses ranging from 150\,\GeV\ to 287\,\GeV\ are excluded at the 95\% confidence level.


COMMENTS: 7 pages plus author list (19 pages total), 4 figures, 11 tables, submitted to EPJC-Letters


